Improving performance of droop-controlled microgrids through distributed PI-control

This paper investigates transient performance of inverter-based microgrids in terms of the resistive power losses incurred in regulating frequency under persistent stochastic disturbances. We model the inverters as second-order oscillators and compare two algorithms for frequency regulation: the standard frequency droop controller and a distributed proportional-integral (PI) controller. The transient power losses can be quantified using an input-output H2 norm. We show that the distributed PI-controller, which has previously been proposed for secondary frequency control (the elimination of static errors), also has the potential to significantly improve performance by reducing transient power losses. This loss reduction is shown to be larger in a loosely interconnected network than in a highly interconnected one, whereas losses do not depend on connectivity if standard droop control is employed. Moreover, our results indicate that there is an optimal tuning of the distributed PI-controller for loss reduction. Overall, our results provide an additional argument in favor of distributed algorithms for secondary frequency control in microgrids.

==> Figures/Plot_data/kgammastar.txt <==
1.000000e-01 1.500000e-02 
2.000000e-01 3.100000e-02 
3.000000e-01 4.900000e-02 
4.000000e-01 6.500000e-02 
5.000000e-01 8.300000e-02 
6.000000e-01 1.010000e-01 
7.000000e-01 1.170000e-01 
8.000000e-01 1.350000e-01 
9.000000e-01 1.530000e-01 
1.000000e+00 1.690000e-01 
1.100000e+00 1.870000e-01 
1.200000e+00 2.030000e-01 
1.300000e+00 2.210000e-01 
1.400000e+00 2.370000e-01 
1.500000e+00 2.530000e-01 
1.600000e+00 2.710000e-01 
1.700000e+00 2.870000e-01 
1.800000e+00 3.030000e-01 
1.900000e+00 3.210000e-01 
2.000000e+00 3.370000e-01 
2.100000e+00 3.530000e-01 
2.200000e+00 3.690000e-01 
2.300000e+00 3.850000e-01 
2.400000e+00 4.030000e-01 
2.500000e+00 4.190000e-01 
2.600000e+00 4.350000e-01 
2.700000e+00 4.510000e-01 
2.800000e+00 4.670000e-01 
2.900000e+00 4.830000e-01 
3.000000e+00 4.990000e-01 
3.100000e+00 5.150000e-01 
3.200000e+00 5.310000e-01 
3.300000e+00 5.470000e-01 
3.400000e+00 5.630000e-01 
3.500000e+00 5.790000e-01 
3.600000e+00 5.950000e-01 
3.700000e+00 6.110000e-01 
3.800000e+00 6.270000e-01 
3.900000e+00 6.430000e-01 
4.000000e+00 6.590000e-01 
4.100000e+00 6.750000e-01 
4.200000e+00 6.910000e-01 
4.300000e+00 7.070000e-01 
4.400000e+00 7.230000e-01 
4.500000e+00 7.370000e-01 
4.600000e+00 7.530000e-01 
4.700000e+00 7.690000e-01 
4.800000e+00 7.850000e-01 
4.900000e+00 8.010000e-01 
5.000000e+00 8.170000e-01 
5.100000e+00 8.330000e-01 
5.200000e+00 8.470000e-01 
5.300000e+00 8.630000e-01 
5.400000e+00 8.790000e-01 
5.500000e+00 8.950000e-01 
5.600000e+00 9.110000e-01 
5.700000e+00 9.270000e-01 
5.800000e+00 9.410000e-01 
5.900000e+00 9.570000e-01 
6.000000e+00 9.730000e-01 
6.100000e+00 9.890000e-01 
6.200000e+00 1.005000e+00 
6.300000e+00 1.019000e+00 
6.400000e+00 1.035000e+00 
6.500000e+00 1.051000e+00 
6.600000e+00 1.067000e+00 
6.700000e+00 1.081000e+00 
6.800000e+00 1.097000e+00 
6.900000e+00 1.113000e+00 
7.000000e+00 1.129000e+00 
7.100000e+00 1.143000e+00 
7.200000e+00 1.159000e+00 
7.300000e+00 1.175000e+00 
7.400000e+00 1.191000e+00 
7.500000e+00 1.205000e+00 
7.600000e+00 1.221000e+00 
7.700000e+00 1.237000e+00 
7.800000e+00 1.253000e+00 
7.900000e+00 1.267000e+00 
8.000000e+00 1.283000e+00 
8.100000e+00 1.299000e+00 
8.200000e+00 1.315000e+00 
8.300000e+00 1.329000e+00 
8.400000e+00 1.345000e+00 
8.500000e+00 1.361000e+00 
8.600000e+00 1.375000e+00 
8.700000e+00 1.391000e+00 
8.800000e+00 1.407000e+00 
8.900000e+00 1.421000e+00 
9.000000e+00 1.437000e+00 
9.100000e+00 1.453000e+00 
9.200000e+00 1.469000e+00 
9.300000e+00 1.483000e+00 
9.400000e+00 1.499000e+00 
9.500000e+00 1.515000e+00 
9.600000e+00 1.529000e+00 
9.700000e+00 1.545000e+00 
9.800000e+00 1.561000e+00 
9.900000e+00 1.575000e+00 
1.000000e+01 1.591000e+00 


==> Figures/Plot_data/krelloss.txt <==
1.000000e-01 6.140062e-01 
2.000000e-01 4.675032e-01 
3.000000e-01 3.842747e-01 
4.000000e-01 3.291120e-01 
5.000000e-01 2.893233e-01 
6.000000e-01 2.589966e-01 
7.000000e-01 2.349803e-01 
8.000000e-01 2.154122e-01 
9.000000e-01 1.991086e-01 
1.000000e+00 1.852860e-01 
1.100000e+00 1.733943e-01 
1.200000e+00 1.630414e-01 
1.300000e+00 1.539348e-01 
1.400000e+00 1.458551e-01 
1.500000e+00 1.386312e-01 
1.600000e+00 1.321296e-01 
1.700000e+00 1.262436e-01 
1.800000e+00 1.208868e-01 
1.900000e+00 1.159886e-01 
2.000000e+00 1.114911e-01 
2.100000e+00 1.073453e-01 
2.200000e+00 1.035104e-01 
2.300000e+00 9.995169e-02 
2.400000e+00 9.663957e-02 
2.500000e+00 9.354866e-02 
2.600000e+00 9.065687e-02 
2.700000e+00 8.794509e-02 
2.800000e+00 8.539661e-02 
2.900000e+00 8.299675e-02 
3.000000e+00 8.073258e-02 
3.100000e+00 7.859264e-02 
3.200000e+00 7.656677e-02 
3.300000e+00 7.464587e-02 
3.400000e+00 7.282183e-02 
3.500000e+00 7.108735e-02 
3.600000e+00 6.943585e-02 
3.700000e+00 6.786140e-02 
3.800000e+00 6.635863e-02 
3.900000e+00 6.492267e-02 
4.000000e+00 6.354906e-02 
4.100000e+00 6.223377e-02 
4.200000e+00 6.097308e-02 
4.300000e+00 5.976362e-02 
4.400000e+00 5.860227e-02 
4.500000e+00 5.748617e-02 
4.600000e+00 5.641268e-02 
4.700000e+00 5.537936e-02 
4.800000e+00 5.438398e-02 
4.900000e+00 5.342444e-02 
5.000000e+00 5.249881e-02 
5.100000e+00 5.160531e-02 
5.200000e+00 5.074226e-02 
5.300000e+00 4.990812e-02 
5.400000e+00 4.910143e-02 
5.500000e+00 4.832085e-02 
5.600000e+00 4.756510e-02 
5.700000e+00 4.683301e-02 
5.800000e+00 4.612347e-02 
5.900000e+00 4.543544e-02 
6.000000e+00 4.476794e-02 
6.100000e+00 4.412006e-02 
6.200000e+00 4.349094e-02 
6.300000e+00 4.287976e-02 
6.400000e+00 4.228576e-02 
6.500000e+00 4.170822e-02 
6.600000e+00 4.114645e-02 
6.700000e+00 4.059980e-02 
6.800000e+00 4.006768e-02 
6.900000e+00 3.954950e-02 
7.000000e+00 3.904472e-02 
7.100000e+00 3.855281e-02 
7.200000e+00 3.807329e-02 
7.300000e+00 3.760570e-02 
7.400000e+00 3.714957e-02 
7.500000e+00 3.670451e-02 
7.600000e+00 3.627010e-02 
7.700000e+00 3.584596e-02 
7.800000e+00 3.543173e-02 
7.900000e+00 3.502707e-02 
8.000000e+00 3.463164e-02 
8.100000e+00 3.424512e-02 
8.200000e+00 3.386723e-02 
8.300000e+00 3.349766e-02 
8.400000e+00 3.313615e-02 
8.500000e+00 3.278243e-02 
8.600000e+00 3.243625e-02 
8.700000e+00 3.209738e-02 
8.800000e+00 3.176557e-02 
8.900000e+00 3.144061e-02 
9.000000e+00 3.112230e-02 
9.100000e+00 3.081041e-02 
9.200000e+00 3.050477e-02 
9.300000e+00 3.020518e-02 
9.400000e+00 2.991147e-02 
9.500000e+00 2.962346e-02 
9.600000e+00 2.934099e-02 
9.700000e+00 2.906389e-02 
9.800000e+00 2.879202e-02 
9.900000e+00 2.852523e-02 
1.000000e+01 2.826337e-02 


==> Figures/Plot_data/linecomplete.txt <==
5 4.000000e-01 3.320344e-01 2.632943e-01 
6 5.000000e-01 4.341423e-01 3.167916e-01 
7 6.000000e-01 5.244698e-01 3.750062e-01 
8 7.000000e-01 6.290930e-01 4.245999e-01 
9 8.000000e-01 7.211458e-01 5.013615e-01 
10 9.000000e-01 8.239027e-01 5.829871e-01 
11 1.000000e+00 9.181113e-01 6.472411e-01 
12 1.100000e+00 1.018886e+00 6.861678e-01 
13 1.200000e+00 1.119938e+00 7.456730e-01 
14 1.300000e+00 1.217226e+00 7.954887e-01 
15 1.400000e+00 1.308774e+00 8.729572e-01 
16 1.500000e+00 1.412421e+00 9.652827e-01 
17 1.600000e+00 1.513019e+00 9.740631e-01 
18 1.700000e+00 1.610415e+00 1.064097e+00 
19 1.800000e+00 1.710528e+00 1.096010e+00 
20 1.900000e+00 1.811397e+00 1.177223e+00 
21 2.000000e+00 1.909432e+00 1.254087e+00 
22 2.100000e+00 2.006028e+00 1.221255e+00 
23 2.200000e+00 2.108631e+00 1.357531e+00 
24 2.300000e+00 2.209074e+00 1.423672e+00 
25 2.400000e+00 2.305736e+00 1.500386e+00 
26 2.500000e+00 2.407560e+00 1.540209e+00 
27 2.600000e+00 2.506252e+00 1.593439e+00 
28 2.700000e+00 2.606014e+00 1.638033e+00 
29 2.800000e+00 2.706708e+00 1.679808e+00 
30 2.900000e+00 2.804466e+00 1.798844e+00 
31 3.000000e+00 2.904703e+00 1.823873e+00 
32 3.100000e+00 3.003837e+00 1.920097e+00 
33 3.200000e+00 3.105506e+00 1.945376e+00 
34 3.300000e+00 3.203000e+00 2.006427e+00 
35 3.400000e+00 3.304733e+00 2.067127e+00 
36 3.500000e+00 3.404130e+00 2.122927e+00 
37 3.600000e+00 3.503636e+00 2.223102e+00 
38 3.700000e+00 3.604760e+00 2.284374e+00 
39 3.800000e+00 3.703272e+00 2.344616e+00 
40 3.900000e+00 3.802840e+00 2.388436e+00 
41 4.000000e+00 3.901666e+00 2.415072e+00 
42 4.100000e+00 4.002604e+00 2.475391e+00 
43 4.200000e+00 4.103379e+00 2.541715e+00 
44 4.300000e+00 4.202048e+00 2.639856e+00 
45 4.400000e+00 4.303327e+00 2.675677e+00 
46 4.500000e+00 4.402101e+00 2.718433e+00 
47 4.600000e+00 4.502705e+00 2.796698e+00 
48 4.700000e+00 4.602200e+00 2.808797e+00 
49 4.800000e+00 4.702200e+00 2.952206e+00 
50 4.900000e+00 4.803236e+00 2.948117e+00 
51 5.000000e+00 4.902483e+00 3.023025e+00 
52 5.100000e+00 5.001923e+00 3.171381e+00 
53 5.200000e+00 5.102634e+00 3.206018e+00 
54 5.300000e+00 5.202030e+00 3.238747e+00 
55 5.400000e+00 5.301496e+00 3.363945e+00 
56 5.500000e+00 5.401965e+00 3.323999e+00 
57 5.600000e+00 5.500783e+00 3.382726e+00 
58 5.700000e+00 5.601944e+00 3.462265e+00 
59 5.800000e+00 5.700463e+00 3.514351e+00 
60 5.900000e+00 5.800654e+00 3.591245e+00 
61 6.000000e+00 5.901298e+00 3.684500e+00 
62 6.100000e+00 6.001593e+00 3.692984e+00 
63 6.200000e+00 6.099549e+00 3.718600e+00 
64 6.300000e+00 6.198970e+00 3.887288e+00 
65 6.400000e+00 6.301975e+00 3.904609e+00 
66 6.500000e+00 6.401174e+00 3.930368e+00 
67 6.600000e+00 6.501112e+00 4.026162e+00 
68 6.700000e+00 6.599507e+00 4.080761e+00 
69 6.800000e+00 6.698756e+00 4.187700e+00 
70 6.900000e+00 6.800854e+00 4.196014e+00 
71 7.000000e+00 6.900924e+00 4.285426e+00 
72 7.100000e+00 7.000280e+00 4.321041e+00 
73 7.200000e+00 7.100682e+00 4.371594e+00 
74 7.300000e+00 7.199634e+00 4.456699e+00 
75 7.400000e+00 7.299217e+00 4.456577e+00 
76 7.500000e+00 7.399385e+00 4.534816e+00 
77 7.600000e+00 7.499934e+00 4.614276e+00 
78 7.700000e+00 7.600275e+00 4.664401e+00 
79 7.800000e+00 7.699483e+00 4.795673e+00 
80 7.900000e+00 7.799107e+00 4.902536e+00 
81 8.000000e+00 7.899800e+00 4.743648e+00 
82 8.100000e+00 7.999634e+00 4.863991e+00 
83 8.200000e+00 8.099520e+00 4.989365e+00 
84 8.300000e+00 8.200020e+00 5.068976e+00 
85 8.400000e+00 8.299163e+00 5.076663e+00 
86 8.500000e+00 8.398621e+00 5.140292e+00 
87 8.600000e+00 8.500102e+00 5.211612e+00 
88 8.700000e+00 8.599886e+00 5.194166e+00 
89 8.800000e+00 8.699150e+00 5.365244e+00 
90 8.900000e+00 8.799233e+00 5.477088e+00 
91 9.000000e+00 8.900265e+00 5.446054e+00 
92 9.100000e+00 8.998798e+00 5.544630e+00 
93 9.200000e+00 9.099115e+00 5.625084e+00 
94 9.300000e+00 9.199538e+00 5.561035e+00 
95 9.400000e+00 9.298980e+00 5.766876e+00 
96 9.500000e+00 9.398969e+00 5.805475e+00 
97 9.600000e+00 9.498945e+00 5.807335e+00 
98 9.700000e+00 9.598823e+00 5.802958e+00 
99 9.800000e+00 9.698928e+00 5.976068e+00 
100 9.900000e+00 9.799533e+00 5.991464e+00 


==> Figures/Plot_data/varygamma.txt <==
0.000000e+00 4.900000e+00 4.799428e+00 4.799428e+00 4.799428e+00 
1.000000e-02 4.900000e+00 4.800358e+00 4.754955e+00 4.626016e+00 
2.000000e-02 4.900000e+00 4.801270e+00 4.714205e+00 4.486984e+00 
3.000000e-02 4.900000e+00 4.802166e+00 4.677881e+00 4.385980e+00 
4.000000e-02 4.900000e+00 4.803046e+00 4.646376e+00 4.319687e+00 
5.000000e-02 4.900000e+00 4.803910e+00 4.619794e+00 4.281473e+00 
6.000000e-02 4.900000e+00 4.804758e+00 4.598006e+00 4.264185e+00 
7.000000e-02 4.900000e+00 4.805592e+00 4.580709e+00 4.261589e+00 
8.000000e-02 4.900000e+00 4.806412e+00 4.567489e+00 4.268817e+00 
9.000000e-02 4.900000e+00 4.807218e+00 4.557876e+00 4.282309e+00 
1.000000e-01 4.900000e+00 4.808009e+00 4.551386e+00 4.299561e+00 
1.100000e-01 4.900000e+00 4.808788e+00 4.547549e+00 4.318868e+00 
1.200000e-01 4.900000e+00 4.809553e+00 4.545929e+00 4.339088e+00 
1.300000e-01 4.900000e+00 4.810306e+00 4.546133e+00 4.359477e+00 
1.400000e-01 4.900000e+00 4.811046e+00 4.547817e+00 4.379559e+00 
1.500000e-01 4.900000e+00 4.811775e+00 4.550686e+00 4.399043e+00 
1.600000e-01 4.900000e+00 4.812491e+00 4.554487e+00 4.417757e+00 
1.700000e-01 4.900000e+00 4.813196e+00 4.559009e+00 4.435613e+00 
1.800000e-01 4.900000e+00 4.813890e+00 4.564077e+00 4.452574e+00 
1.900000e-01 4.900000e+00 4.814572e+00 4.569547e+00 4.468640e+00 
2.000000e-01 4.900000e+00 4.815244e+00 4.575300e+00 4.483830e+00 
2.100000e-01 4.900000e+00 4.815906e+00 4.581241e+00 4.498178e+00 
2.200000e-01 4.900000e+00 4.816557e+00 4.587292e+00 4.511724e+00 
2.300000e-01 4.900000e+00 4.817199e+00 4.593392e+00 4.524513e+00 
2.400000e-01 4.900000e+00 4.817830e+00 4.599492e+00 4.536591e+00 
2.500000e-01 4.900000e+00 4.818452e+00 4.605553e+00 4.548001e+00 
2.600000e-01 4.900000e+00 4.819065e+00 4.611545e+00 4.558789e+00 
2.700000e-01 4.900000e+00 4.819669e+00 4.617445e+00 4.568994e+00 
2.800000e-01 4.900000e+00 4.820263e+00 4.623236e+00 4.578658e+00 
2.900000e-01 4.900000e+00 4.820849e+00 4.628904e+00 4.587817e+00 
3.000000e-01 4.900000e+00 4.821427e+00 4.634440e+00 4.596504e+00 
3.100000e-01 4.900000e+00 4.821996e+00 4.639838e+00 4.604753e+00 
3.200000e-01 4.900000e+00 4.822557e+00 4.645094e+00 4.612592e+00 
3.300000e-01 4.900000e+00 4.823110e+00 4.650207e+00 4.620049e+00 
3.400000e-01 4.900000e+00 4.823655e+00 4.655174e+00 4.627149e+00 
3.500000e-01 4.900000e+00 4.824193e+00 4.659999e+00 4.633915e+00 
3.600000e-01 4.900000e+00 4.824723e+00 4.664681e+00 4.640370e+00 
3.700000e-01 4.900000e+00 4.825246e+00 4.669223e+00 4.646532e+00 
3.800000e-01 4.900000e+00 4.825761e+00 4.673628e+00 4.652420e+00 
3.900000e-01 4.900000e+00 4.826270e+00 4.677899e+00 4.658051e+00 
4.000000e-01 4.900000e+00 4.826771e+00 4.682040e+00 4.663441e+00 
4.100000e-01 4.900000e+00 4.827266e+00 4.686055e+00 4.668605e+00 
4.200000e-01 4.900000e+00 4.827754e+00 4.689947e+00 4.673555e+00 
4.300000e-01 4.900000e+00 4.828236e+00 4.693720e+00 4.678304e+00 
4.400000e-01 4.900000e+00 4.828711e+00 4.697379e+00 4.682865e+00 
4.500000e-01 4.900000e+00 4.829180e+00 4.700926e+00 4.687246e+00 
4.600000e-01 4.900000e+00 4.829643e+00 4.704366e+00 4.691459e+00 
4.700000e-01 4.900000e+00 4.830100e+00 4.707703e+00 4.695513e+00 
4.800000e-01 4.900000e+00 4.830552e+00 4.710941e+00 4.699416e+00 
4.900000e-01 4.900000e+00 4.830997e+00 4.714082e+00 4.703176e+00 
5.000000e-01 4.900000e+00 4.831437e+00 4.717131e+00 4.706801e+00 
5.100000e-01 4.900000e+00 4.831871e+00 4.720091e+00 4.710297e+00 
5.200000e-01 4.900000e+00 4.832299e+00 4.722965e+00 4.713672e+00 
5.300000e-01 4.900000e+00 4.832723e+00 4.725757e+00 4.716932e+00 
5.400000e-01 4.900000e+00 4.833141e+00 4.728469e+00 4.720081e+00 
5.500000e-01 4.900000e+00 4.833554e+00 4.731105e+00 4.723126e+00 
5.600000e-01 4.900000e+00 4.833962e+00 4.733667e+00 4.726071e+00 
5.700000e-01 4.900000e+00 4.834365e+00 4.736158e+00 4.728922e+00 
5.800000e-01 4.900000e+00 4.834763e+00 4.738581e+00 4.731682e+00 
5.900000e-01 4.900000e+00 4.835156e+00 4.740937e+00 4.734356e+00 
6.000000e-01 4.900000e+00 4.835545e+00 4.743231e+00 4.736947e+00 
6.100000e-01 4.900000e+00 4.835929e+00 4.745463e+00 4.739460e+00 
6.200000e-01 4.900000e+00 4.836308e+00 4.747637e+00 4.741898e+00 
6.300000e-01 4.900000e+00 4.836683e+00 4.749753e+00 4.744264e+00 
6.400000e-01 4.900000e+00 4.837054e+00 4.751815e+00 4.746561e+00 
6.500000e-01 4.900000e+00 4.837420e+00 4.753824e+00 4.748792e+00 
6.600000e-01 4.900000e+00 4.837783e+00 4.755782e+00 4.750960e+00 
6.700000e-01 4.900000e+00 4.838141e+00 4.757691e+00 4.753067e+00 
6.800000e-01 4.900000e+00 4.838494e+00 4.759553e+00 4.755117e+00 
6.900000e-01 4.900000e+00 4.838844e+00 4.761369e+00 4.757110e+00 
7.000000e-01 4.900000e+00 4.839190e+00 4.763141e+00 4.759050e+00 
7.100000e-01 4.900000e+00 4.839532e+00 4.764869e+00 4.760939e+00 
7.200000e-01 4.900000e+00 4.839871e+00 4.766557e+00 4.762778e+00 
7.300000e-01 4.900000e+00 4.840205e+00 4.768205e+00 4.764570e+00 
7.400000e-01 4.900000e+00 4.840536e+00 4.769814e+00 4.766316e+00 
7.500000e-01 4.900000e+00 4.840863e+00 4.771386e+00 4.768018e+00 
7.600000e-01 4.900000e+00 4.841187e+00 4.772922e+00 4.769678e+00 
7.700000e-01 4.900000e+00 4.841507e+00 4.774423e+00 4.771296e+00 
7.800000e-01 4.900000e+00 4.841824e+00 4.775890e+00 4.772876e+00 
7.900000e-01 4.900000e+00 4.842137e+00 4.777324e+00 4.774417e+00 
8.000000e-01 4.900000e+00 4.842447e+00 4.778727e+00 4.775922e+00 
8.100000e-01 4.900000e+00 4.842753e+00 4.780099e+00 4.777392e+00 
8.200000e-01 4.900000e+00 4.843057e+00 4.781442e+00 4.778827e+00 
8.300000e-01 4.900000e+00 4.843357e+00 4.782755e+00 4.780229e+00 
8.400000e-01 4.900000e+00 4.843654e+00 4.784041e+00 4.781600e+00 
8.500000e-01 4.900000e+00 4.843948e+00 4.785300e+00 4.782940e+00 
8.600000e-01 4.900000e+00 4.844239e+00 4.786533e+00 4.784250e+00 
8.700000e-01 4.900000e+00 4.844527e+00 4.787740e+00 4.785531e+00 
8.800000e-01 4.900000e+00 4.844812e+00 4.788922e+00 4.786784e+00 
8.900000e-01 4.900000e+00 4.845094e+00 4.790080e+00 4.788011e+00 
9.000000e-01 4.900000e+00 4.845373e+00 4.791215e+00 4.789211e+00 
9.100000e-01 4.900000e+00 4.845650e+00 4.792328e+00 4.790386e+00 
9.200000e-01 4.900000e+00 4.845923e+00 4.793419e+00 4.791537e+00 
9.300000e-01 4.900000e+00 4.846194e+00 4.794488e+00 4.792663e+00 
9.400000e-01 4.900000e+00 4.846463e+00 4.795536e+00 4.793767e+00 
9.500000e-01 4.900000e+00 4.846728e+00 4.796565e+00 4.794848e+00 
9.600000e-01 4.900000e+00 4.846991e+00 4.797574e+00 4.795908e+00 
9.700000e-01 4.900000e+00 4.847252e+00 4.798563e+00 4.796947e+00 
9.800000e-01 4.900000e+00 4.847509e+00 4.799535e+00 4.797965e+00 
9.900000e-01 4.900000e+00 4.847765e+00 4.800488e+00 4.798964e+00 
1.000000e+00 4.900000e+00 4.848018e+00 4.801424e+00 4.799943e+00 
1.010000e+00 4.900000e+00 4.848268e+00 4.802342e+00 4.800903e+00 
1.020000e+00 4.900000e+00 4.848516e+00 4.803244e+00 4.801846e+00 
1.030000e+00 4.900000e+00 4.848762e+00 4.804130e+00 4.802770e+00 
1.040000e+00 4.900000e+00 4.849005e+00 4.805000e+00 4.803678e+00 
1.050000e+00 4.900000e+00 4.849247e+00 4.805855e+00 4.804569e+00 
1.060000e+00 4.900000e+00 4.849485e+00 4.806695e+00 4.805443e+00 
1.070000e+00 4.900000e+00 4.849722e+00 4.807520e+00 4.806302e+00 
1.080000e+00 4.900000e+00 4.849956e+00 4.808331e+00 4.807145e+00 
1.090000e+00 4.900000e+00 4.850189e+00 4.809128e+00 4.807974e+00 
1.100000e+00 4.900000e+00 4.850419e+00 4.809912e+00 4.808788e+00 
1.110000e+00 4.900000e+00 4.850647e+00 4.810682e+00 4.809587e+00 
1.120000e+00 4.900000e+00 4.850873e+00 4.811440e+00 4.810373e+00 
1.130000e+00 4.900000e+00 4.851097e+00 4.812185e+00 4.811145e+00 
1.140000e+00 4.900000e+00 4.851319e+00 4.812918e+00 4.811904e+00 
1.150000e+00 4.900000e+00 4.851538e+00 4.813639e+00 4.812651e+00 
1.160000e+00 4.900000e+00 4.851756e+00 4.814348e+00 4.813385e+00 
1.170000e+00 4.900000e+00 4.851972e+00 4.815046e+00 4.814106e+00 
1.180000e+00 4.900000e+00 4.852186e+00 4.815733e+00 4.814816e+00 
1.190000e+00 4.900000e+00 4.852399e+00 4.816409e+00 4.815514e+00 
1.200000e+00 4.900000e+00 4.852609e+00 4.817074e+00 4.816201e+00 
1.210000e+00 4.900000e+00 4.852817e+00 4.817729e+00 4.816877e+00 
1.220000e+00 4.900000e+00 4.853024e+00 4.818374e+00 4.817542e+00 
1.230000e+00 4.900000e+00 4.853229e+00 4.819009e+00 4.818197e+00 
1.240000e+00 4.900000e+00 4.853432e+00 4.819635e+00 4.818841e+00 
1.250000e+00 4.900000e+00 4.853633e+00 4.820250e+00 4.819475e+00 
1.260000e+00 4.900000e+00 4.853833e+00 4.820857e+00 4.820099e+00 
1.270000e+00 4.900000e+00 4.854031e+00 4.821455e+00 4.820714e+00 
1.280000e+00 4.900000e+00 4.854227e+00 4.822043e+00 4.821320e+00 
1.290000e+00 4.900000e+00 4.854421e+00 4.822624e+00 4.821916e+00 
1.300000e+00 4.900000e+00 4.854614e+00 4.823195e+00 4.822504e+00 
1.310000e+00 4.900000e+00 4.854806e+00 4.823759e+00 4.823082e+00 
1.320000e+00 4.900000e+00 4.854995e+00 4.824314e+00 4.823652e+00 
1.330000e+00 4.900000e+00 4.855183e+00 4.824861e+00 4.824214e+00 
1.340000e+00 4.900000e+00 4.855370e+00 4.825401e+00 4.824768e+00 
1.350000e+00 4.900000e+00 4.855555e+00 4.825933e+00 4.825313e+00 
1.360000e+00 4.900000e+00 4.855738e+00 4.826457e+00 4.825851e+00 
1.370000e+00 4.900000e+00 4.855920e+00 4.826974e+00 4.826381e+00 
1.380000e+00 4.900000e+00 4.856101e+00 4.827484e+00 4.826904e+00 
1.390000e+00 4.900000e+00 4.856280e+00 4.827988e+00 4.827419e+00 
1.400000e+00 4.900000e+00 4.856458e+00 4.828484e+00 4.827927e+00 
1.410000e+00 4.900000e+00 4.856634e+00 4.828973e+00 4.828428e+00 
1.420000e+00 4.900000e+00 4.856809e+00 4.829456e+00 4.828922e+00 
1.430000e+00 4.900000e+00 4.856982e+00 4.829933e+00 4.829409e+00 
1.440000e+00 4.900000e+00 4.857154e+00 4.830403e+00 4.829890e+00 
1.450000e+00 4.900000e+00 4.857325e+00 4.830867e+00 4.830364e+00 
1.460000e+00 4.900000e+00 4.857494e+00 4.831325e+00 4.830832e+00 
1.470000e+00 4.900000e+00 4.857662e+00 4.831776e+00 4.831294e+00 
1.480000e+00 4.900000e+00 4.857828e+00 4.832222e+00 4.831749e+00 
1.490000e+00 4.900000e+00 4.857994e+00 4.832663e+00 4.832199e+00 
1.500000e+00 4.900000e+00 4.858158e+00 4.833097e+00 4.832642e+00 
1.510000e+00 4.900000e+00 4.858321e+00 4.833527e+00 4.833080e+00 
1.520000e+00 4.900000e+00 4.858482e+00 4.833950e+00 4.833512e+00 
1.530000e+00 4.900000e+00 4.858642e+00 4.834369e+00 4.833939e+00 
1.540000e+00 4.900000e+00 4.858801e+00 4.834782e+00 4.834361e+00 
1.550000e+00 4.900000e+00 4.858959e+00 4.835190e+00 4.834776e+00 
1.560000e+00 4.900000e+00 4.859116e+00 4.835593e+00 4.835187e+00 
1.570000e+00 4.900000e+00 4.859271e+00 4.835991e+00 4.835593e+00 
1.580000e+00 4.900000e+00 4.859426e+00 4.836384e+00 4.835993e+00 
1.590000e+00 4.900000e+00 4.859579e+00 4.836773e+00 4.836389e+00 
1.600000e+00 4.900000e+00 4.859731e+00 4.837156e+00 4.836780e+00 
1.610000e+00 4.900000e+00 4.859882e+00 4.837536e+00 4.837166e+00 
1.620000e+00 4.900000e+00 4.860031e+00 4.837910e+00 4.837547e+00 
1.630000e+00 4.900000e+00 4.860180e+00 4.838281e+00 4.837924e+00 
1.640000e+00 4.900000e+00 4.860327e+00 4.838646e+00 4.838296e+00 
1.650000e+00 4.900000e+00 4.860474e+00 4.839008e+00 4.838664e+00 
1.660000e+00 4.900000e+00 4.860619e+00 4.839365e+00 4.839028e+00 
1.670000e+00 4.900000e+00 4.860763e+00 4.839719e+00 4.839387e+00 
1.680000e+00 4.900000e+00 4.860907e+00 4.840068e+00 4.839742e+00 
1.690000e+00 4.900000e+00 4.861049e+00 4.840413e+00 4.840093e+00 
1.700000e+00 4.900000e+00 4.861190e+00 4.840754e+00 4.840439e+00 
1.710000e+00 4.900000e+00 4.861330e+00 4.841092e+00 4.840782e+00 
1.720000e+00 4.900000e+00 4.861469e+00 4.841426e+00 4.841121e+00 
1.730000e+00 4.900000e+00 4.861608e+00 4.841755e+00 4.841456e+00 
1.740000e+00 4.900000e+00 4.861745e+00 4.842082e+00 4.841787e+00 
1.750000e+00 4.900000e+00 4.861881e+00 4.842404e+00 4.842115e+00 
1.760000e+00 4.900000e+00 4.862016e+00 4.842723e+00 4.842439e+00 
1.770000e+00 4.900000e+00 4.862151e+00 4.843039e+00 4.842759e+00 
1.780000e+00 4.900000e+00 4.862284e+00 4.843351e+00 4.843076e+00 
1.790000e+00 4.900000e+00 4.862417e+00 4.843660e+00 4.843389e+00 
1.800000e+00 4.900000e+00 4.862548e+00 4.843965e+00 4.843699e+00 
1.810000e+00 4.900000e+00 4.862679e+00 4.844268e+00 4.844006e+00 
1.820000e+00 4.900000e+00 4.862808e+00 4.844567e+00 4.844309e+00 
1.830000e+00 4.900000e+00 4.862937e+00 4.844862e+00 4.844609e+00 
1.840000e+00 4.900000e+00 4.863065e+00 4.845155e+00 4.844905e+00 
1.850000e+00 4.900000e+00 4.863192e+00 4.845445e+00 4.845199e+00 
1.860000e+00 4.900000e+00 4.863318e+00 4.845731e+00 4.845489e+00 
1.870000e+00 4.900000e+00 4.863444e+00 4.846015e+00 4.845777e+00 
1.880000e+00 4.900000e+00 4.863568e+00 4.846295e+00 4.846061e+00 
1.890000e+00 4.900000e+00 4.863692e+00 4.846573e+00 4.846343e+00 
1.900000e+00 4.900000e+00 4.863815e+00 4.846848e+00 4.846621e+00 
1.910000e+00 4.900000e+00 4.863937e+00 4.847120e+00 4.846897e+00 
1.920000e+00 4.900000e+00 4.864058e+00 4.847390e+00 4.847169e+00 
1.930000e+00 4.900000e+00 4.864178e+00 4.847656e+00 4.847439e+00 
1.940000e+00 4.900000e+00 4.864298e+00 4.847920e+00 4.847707e+00 
1.950000e+00 4.900000e+00 4.864416e+00 4.848182e+00 4.847971e+00 
1.960000e+00 4.900000e+00 4.864534e+00 4.848440e+00 4.848233e+00 
1.970000e+00 4.900000e+00 4.864652e+00 4.848697e+00 4.848493e+00 
1.980000e+00 4.900000e+00 4.864768e+00 4.848950e+00 4.848749e+00 
1.990000e+00 4.900000e+00 4.864884e+00 4.849201e+00 4.849003e+00 
2.000000e+00 4.900000e+00 4.864999e+00 4.849450e+00 4.849255e+00 
2.010000e+00 4.900000e+00 4.865113e+00 4.849697e+00 4.849504e+00 
2.020000e+00 4.900000e+00 4.865226e+00 4.849941e+00 4.849751e+00 
2.030000e+00 4.900000e+00 4.865339e+00 4.850182e+00 4.849995e+00 
2.040000e+00 4.900000e+00 4.865451e+00 4.850421e+00 4.850237e+00 
2.050000e+00 4.900000e+00 4.865562e+00 4.850658e+00 4.850477e+00 
2.060000e+00 4.900000e+00 4.865673e+00 4.850893e+00 4.850714e+00 
2.070000e+00 4.900000e+00 4.865783e+00 4.851126e+00 4.850950e+00 
2.080000e+00 4.900000e+00 4.865892e+00 4.851356e+00 4.851182e+00 
2.090000e+00 4.900000e+00 4.866000e+00 4.851584e+00 4.851413e+00 
2.100000e+00 4.900000e+00 4.866108e+00 4.851811e+00 4.851642e+00 
2.110000e+00 4.900000e+00 4.866215e+00 4.852035e+00 4.851868e+00 
2.120000e+00 4.900000e+00 4.866322e+00 4.852257e+00 4.852092e+00 
2.130000e+00 4.900000e+00 4.866427e+00 4.852476e+00 4.852314e+00 
2.140000e+00 4.900000e+00 4.866533e+00 4.852694e+00 4.852535e+00 
2.150000e+00 4.900000e+00 4.866637e+00 4.852910e+00 4.852753e+00 
2.160000e+00 4.900000e+00 4.866741e+00 4.853124e+00 4.852969e+00 
2.170000e+00 4.900000e+00 4.866844e+00 4.853336e+00 4.853183e+00 
2.180000e+00 4.900000e+00 4.866947e+00 4.853547e+00 4.853395e+00 
2.190000e+00 4.900000e+00 4.867048e+00 4.853755e+00 4.853606e+00 
2.200000e+00 4.900000e+00 4.867150e+00 4.853961e+00 4.853814e+00 
2.210000e+00 4.900000e+00 4.867250e+00 4.854166e+00 4.854021e+00 
2.220000e+00 4.900000e+00 4.867350e+00 4.854369e+00 4.854225e+00 
2.230000e+00 4.900000e+00 4.867450e+00 4.854570e+00 4.854428e+00 
2.240000e+00 4.900000e+00 4.867549e+00 4.854769e+00 4.854629e+00 
2.250000e+00 4.900000e+00 4.867647e+00 4.854966e+00 4.854829e+00 
2.260000e+00 4.900000e+00 4.867745e+00 4.855162e+00 4.855026e+00 
2.270000e+00 4.900000e+00 4.867842e+00 4.855356e+00 4.855222e+00 
2.280000e+00 4.900000e+00 4.867938e+00 4.855549e+00 4.855416e+00 
2.290000e+00 4.900000e+00 4.868034e+00 4.855740e+00 4.855609e+00 
2.300000e+00 4.900000e+00 4.868130e+00 4.855929e+00 4.855800e+00 
2.310000e+00 4.900000e+00 4.868224e+00 4.856116e+00 4.855989e+00 
2.320000e+00 4.900000e+00 4.868319e+00 4.856302e+00 4.856177e+00 
2.330000e+00 4.900000e+00 4.868412e+00 4.856487e+00 4.856363e+00 
2.340000e+00 4.900000e+00 4.868505e+00 4.856670e+00 4.856547e+00 
2.350000e+00 4.900000e+00 4.868598e+00 4.856851e+00 4.856730e+00 
2.360000e+00 4.900000e+00 4.868690e+00 4.857031e+00 4.856911e+00 
2.370000e+00 4.900000e+00 4.868782e+00 4.857209e+00 4.857091e+00 
2.380000e+00 4.900000e+00 4.868873e+00 4.857386e+00 4.857270e+00 
2.390000e+00 4.900000e+00 4.868963e+00 4.857562e+00 4.857447e+00 
2.400000e+00 4.900000e+00 4.869053e+00 4.857736e+00 4.857622e+00 
2.410000e+00 4.900000e+00 4.869142e+00 4.857908e+00 4.857796e+00 
2.420000e+00 4.900000e+00 4.869231e+00 4.858080e+00 4.857969e+00 
2.430000e+00 4.900000e+00 4.869320e+00 4.858249e+00 4.858140e+00 
2.440000e+00 4.900000e+00 4.869408e+00 4.858418e+00 4.858310e+00 
2.450000e+00 4.900000e+00 4.869495e+00 4.858585e+00 4.858478e+00 
2.460000e+00 4.900000e+00 4.869582e+00 4.858751e+00 4.858645e+00 
2.470000e+00 4.900000e+00 4.869668e+00 4.858915e+00 4.858811e+00 
2.480000e+00 4.900000e+00 4.869754e+00 4.859078e+00 4.858975e+00 
2.490000e+00 4.900000e+00 4.869840e+00 4.859240e+00 4.859138e+00 
2.500000e+00 4.900000e+00 4.869925e+00 4.859401e+00 4.859300e+00 
2.510000e+00 4.900000e+00 4.870009e+00 4.859560e+00 4.859461e+00 
2.520000e+00 4.900000e+00 4.870093e+00 4.859718e+00 4.859620e+00 
2.530000e+00 4.900000e+00 4.870177e+00 4.859875e+00 4.859778e+00 
2.540000e+00 4.900000e+00 4.870260e+00 4.860031e+00 4.859935e+00 
2.550000e+00 4.900000e+00 4.870342e+00 4.860185e+00 4.860090e+00 
2.560000e+00 4.900000e+00 4.870425e+00 4.860339e+00 4.860245e+00 
2.570000e+00 4.900000e+00 4.870506e+00 4.860491e+00 4.860398e+00 
2.580000e+00 4.900000e+00 4.870588e+00 4.860642e+00 4.860550e+00 
2.590000e+00 4.900000e+00 4.870668e+00 4.860792e+00 4.860701e+00 
2.600000e+00 4.900000e+00 4.870749e+00 4.860940e+00 4.860850e+00 
2.610000e+00 4.900000e+00 4.870829e+00 4.861088e+00 4.860999e+00 
2.620000e+00 4.900000e+00 4.870908e+00 4.861234e+00 4.861146e+00 
2.630000e+00 4.900000e+00 4.870987e+00 4.861380e+00 4.861293e+00 
2.640000e+00 4.900000e+00 4.871066e+00 4.861524e+00 4.861438e+00 
2.650000e+00 4.900000e+00 4.871144e+00 4.861667e+00 4.861582e+00 
2.660000e+00 4.900000e+00 4.871222e+00 4.861809e+00 4.861725e+00 
2.670000e+00 4.900000e+00 4.871300e+00 4.861950e+00 4.861867e+00 
2.680000e+00 4.900000e+00 4.871377e+00 4.862090e+00 4.862008e+00 
2.690000e+00 4.900000e+00 4.871453e+00 4.862229e+00 4.862148e+00 
2.700000e+00 4.900000e+00 4.871529e+00 4.862367e+00 4.862287e+00 
2.710000e+00 4.900000e+00 4.871605e+00 4.862504e+00 4.862425e+00 
2.720000e+00 4.900000e+00 4.871681e+00 4.862640e+00 4.862562e+00 
2.730000e+00 4.900000e+00 4.871755e+00 4.862775e+00 4.862698e+00 
2.740000e+00 4.900000e+00 4.871830e+00 4.862909e+00 4.862833e+00 
2.750000e+00 4.900000e+00 4.871904e+00 4.863043e+00 4.862967e+00 
2.760000e+00 4.900000e+00 4.871978e+00 4.863175e+00 4.863100e+00 
2.770000e+00 4.900000e+00 4.872052e+00 4.863306e+00 4.863232e+00 
2.780000e+00 4.900000e+00 4.872125e+00 4.863436e+00 4.863363e+00 
2.790000e+00 4.900000e+00 4.872197e+00 4.863566e+00 4.863493e+00 
2.800000e+00 4.900000e+00 4.872270e+00 4.863694e+00 4.863622e+00 
2.810000e+00 4.900000e+00 4.872341e+00 4.863822e+00 4.863750e+00 
2.820000e+00 4.900000e+00 4.872413e+00 4.863948e+00 4.863878e+00 
2.830000e+00 4.900000e+00 4.872484e+00 4.864074e+00 4.864004e+00 
2.840000e+00 4.900000e+00 4.872555e+00 4.864199e+00 4.864130e+00 
2.850000e+00 4.900000e+00 4.872625e+00 4.864323e+00 4.864255e+00 
2.860000e+00 4.900000e+00 4.872696e+00 4.864446e+00 4.864379e+00 
2.870000e+00 4.900000e+00 4.872765e+00 4.864569e+00 4.864502e+00 
2.880000e+00 4.900000e+00 4.872835e+00 4.864690e+00 4.864624e+00 
2.890000e+00 4.900000e+00 4.872904e+00 4.864811e+00 4.864745e+00 
2.900000e+00 4.900000e+00 4.872972e+00 4.864931e+00 4.864866e+00 
2.910000e+00 4.900000e+00 4.873041e+00 4.865050e+00 4.864986e+00 
2.920000e+00 4.900000e+00 4.873109e+00 4.865168e+00 4.865104e+00 
2.930000e+00 4.900000e+00 4.873176e+00 4.865285e+00 4.865223e+00 
2.940000e+00 4.900000e+00 4.873244e+00 4.865402e+00 4.865340e+00 
2.950000e+00 4.900000e+00 4.873311e+00 4.865518e+00 4.865456e+00 
2.960000e+00 4.900000e+00 4.873377e+00 4.865633e+00 4.865572e+00 
2.970000e+00 4.900000e+00 4.873444e+00 4.865748e+00 4.865687e+00 
2.980000e+00 4.900000e+00 4.873510e+00 4.865861e+00 4.865801e+00 
2.990000e+00 4.900000e+00 4.873575e+00 4.865974e+00 4.865915e+00 
3.000000e+00 4.900000e+00 4.873641e+00 4.866086e+00 4.866027e+00 
3.010000e+00 4.900000e+00 4.873706e+00 4.866197e+00 4.866139e+00 
3.020000e+00 4.900000e+00 4.873770e+00 4.866308e+00 4.866251e+00 
3.030000e+00 4.900000e+00 4.873835e+00 4.866418e+00 4.866361e+00 
3.040000e+00 4.900000e+00 4.873899e+00 4.866527e+00 4.866471e+00 
3.050000e+00 4.900000e+00 4.873963e+00 4.866636e+00 4.866580e+00 
3.060000e+00 4.900000e+00 4.874026e+00 4.866744e+00 4.866688e+00 
3.070000e+00 4.900000e+00 4.874089e+00 4.866851e+00 4.866796e+00 
3.080000e+00 4.900000e+00 4.874152e+00 4.866957e+00 4.866903e+00 
3.090000e+00 4.900000e+00 4.874215e+00 4.867063e+00 4.867009e+00 
3.100000e+00 4.900000e+00 4.874277e+00 4.867168e+00 4.867115e+00 
3.110000e+00 4.900000e+00 4.874339e+00 4.867272e+00 4.867220e+00 
3.120000e+00 4.900000e+00 4.874401e+00 4.867376e+00 4.867324e+00 
3.130000e+00 4.900000e+00 4.874462e+00 4.867479e+00 4.867427e+00 
3.140000e+00 4.900000e+00 4.874523e+00 4.867582e+00 4.867530e+00 
3.150000e+00 4.900000e+00 4.874584e+00 4.867683e+00 4.867633e+00 
3.160000e+00 4.900000e+00 4.874644e+00 4.867785e+00 4.867734e+00 
3.170000e+00 4.900000e+00 4.874705e+00 4.867885e+00 4.867835e+00 
3.180000e+00 4.900000e+00 4.874764e+00 4.867985e+00 4.867936e+00 
3.190000e+00 4.900000e+00 4.874824e+00 4.868084e+00 4.868035e+00 
3.200000e+00 4.900000e+00 4.874883e+00 4.868183e+00 4.868135e+00 
3.210000e+00 4.900000e+00 4.874943e+00 4.868281e+00 4.868233e+00 
3.220000e+00 4.900000e+00 4.875001e+00 4.868378e+00 4.868331e+00 
3.230000e+00 4.900000e+00 4.875060e+00 4.868475e+00 4.868428e+00 
3.240000e+00 4.900000e+00 4.875118e+00 4.868572e+00 4.868525e+00 
3.250000e+00 4.900000e+00 4.875176e+00 4.868667e+00 4.868621e+00 
3.260000e+00 4.900000e+00 4.875234e+00 4.868762e+00 4.868717e+00 
3.270000e+00 4.900000e+00 4.875291e+00 4.868857e+00 4.868812e+00 
3.280000e+00 4.900000e+00 4.875349e+00 4.868951e+00 4.868906e+00 
3.290000e+00 4.900000e+00 4.875405e+00 4.869044e+00 4.869000e+00 
3.300000e+00 4.900000e+00 4.875462e+00 4.869137e+00 4.869093e+00 
3.310000e+00 4.900000e+00 4.875519e+00 4.869230e+00 4.869186e+00 
3.320000e+00 4.900000e+00 4.875575e+00 4.869321e+00 4.869278e+00 
3.330000e+00 4.900000e+00 4.875631e+00 4.869413e+00 4.869369e+00 
3.340000e+00 4.900000e+00 4.875686e+00 4.869503e+00 4.869461e+00 
3.350000e+00 4.900000e+00 4.875742e+00 4.869593e+00 4.869551e+00 
3.360000e+00 4.900000e+00 4.875797e+00 4.869683e+00 4.869641e+00 
3.370000e+00 4.900000e+00 4.875852e+00 4.869772e+00 4.869730e+00 
3.380000e+00 4.900000e+00 4.875906e+00 4.869861e+00 4.869819e+00 
3.390000e+00 4.900000e+00 4.875961e+00 4.869949e+00 4.869908e+00 
3.400000e+00 4.900000e+00 4.876015e+00 4.870036e+00 4.869996e+00 
3.410000e+00 4.900000e+00 4.876069e+00 4.870123e+00 4.870083e+00 
3.420000e+00 4.900000e+00 4.876123e+00 4.870210e+00 4.870170e+00 
3.430000e+00 4.900000e+00 4.876176e+00 4.870296e+00 4.870256e+00 
3.440000e+00 4.900000e+00 4.876229e+00 4.870381e+00 4.870342e+00 
3.450000e+00 4.900000e+00 4.876282e+00 4.870466e+00 4.870427e+00 
3.460000e+00 4.900000e+00 4.876335e+00 4.870551e+00 4.870512e+00 
3.470000e+00 4.900000e+00 4.876387e+00 4.870635e+00 4.870597e+00 
3.480000e+00 4.900000e+00 4.876440e+00 4.870718e+00 4.870681e+00 
3.490000e+00 4.900000e+00 4.876492e+00 4.870801e+00 4.870764e+00 
3.500000e+00 4.900000e+00 4.876544e+00 4.870884e+00 4.870847e+00 
3.510000e+00 4.900000e+00 4.876595e+00 4.870966e+00 4.870930e+00 
3.520000e+00 4.900000e+00 4.876647e+00 4.871048e+00 4.871012e+00 
3.530000e+00 4.900000e+00 4.876698e+00 4.871129e+00 4.871093e+00 
3.540000e+00 4.900000e+00 4.876749e+00 4.871210e+00 4.871174e+00 
3.550000e+00 4.900000e+00 4.876799e+00 4.871290e+00 4.871255e+00 
3.560000e+00 4.900000e+00 4.876850e+00 4.871370e+00 4.871335e+00 
3.570000e+00 4.900000e+00 4.876900e+00 4.871450e+00 4.871415e+00 
3.580000e+00 4.900000e+00 4.876950e+00 4.871529e+00 4.871494e+00 
3.590000e+00 4.900000e+00 4.877000e+00 4.871607e+00 4.871573e+00 
3.600000e+00 4.900000e+00 4.877049e+00 4.871686e+00 4.871651e+00 
3.610000e+00 4.900000e+00 4.877099e+00 4.871763e+00 4.871729e+00 
3.620000e+00 4.900000e+00 4.877148e+00 4.871841e+00 4.871807e+00 
3.630000e+00 4.900000e+00 4.877197e+00 4.871917e+00 4.871884e+00 
3.640000e+00 4.900000e+00 4.877246e+00 4.871994e+00 4.871961e+00 
3.650000e+00 4.900000e+00 4.877294e+00 4.872070e+00 4.872037e+00 
3.660000e+00 4.900000e+00 4.877343e+00 4.872146e+00 4.872113e+00 
3.670000e+00 4.900000e+00 4.877391e+00 4.872221e+00 4.872189e+00 
3.680000e+00 4.900000e+00 4.877439e+00 4.872296e+00 4.872264e+00 
3.690000e+00 4.900000e+00 4.877487e+00 4.872370e+00 4.872338e+00 
3.700000e+00 4.900000e+00 4.877534e+00 4.872444e+00 4.872413e+00 
3.710000e+00 4.900000e+00 4.877582e+00 4.872518e+00 4.872487e+00 
3.720000e+00 4.900000e+00 4.877629e+00 4.872591e+00 4.872560e+00 
3.730000e+00 4.900000e+00 4.877676e+00 4.872664e+00 4.872633e+00 
3.740000e+00 4.900000e+00 4.877722e+00 4.872736e+00 4.872706e+00 
3.750000e+00 4.900000e+00 4.877769e+00 4.872808e+00 4.872778e+00 
3.760000e+00 4.900000e+00 4.877815e+00 4.872880e+00 4.872850e+00 
3.770000e+00 4.900000e+00 4.877862e+00 4.872951e+00 4.872922e+00 
3.780000e+00 4.900000e+00 4.877908e+00 4.873022e+00 4.872993e+00 
3.790000e+00 4.900000e+00 4.877953e+00 4.873093e+00 4.873064e+00 
3.800000e+00 4.900000e+00 4.877999e+00 4.873163e+00 4.873134e+00 
3.810000e+00 4.900000e+00 4.878044e+00 4.873233e+00 4.873204e+00 
3.820000e+00 4.900000e+00 4.878090e+00 4.873303e+00 4.873274e+00 
3.830000e+00 4.900000e+00 4.878135e+00 4.873372e+00 4.873343e+00 
3.840000e+00 4.900000e+00 4.878180e+00 4.873440e+00 4.873412e+00 
3.850000e+00 4.900000e+00 4.878224e+00 4.873509e+00 4.873481e+00 
3.860000e+00 4.900000e+00 4.878269e+00 4.873577e+00 4.873549e+00 
3.870000e+00 4.900000e+00 4.878313e+00 4.873645e+00 4.873617e+00 
3.880000e+00 4.900000e+00 4.878357e+00 4.873712e+00 4.873685e+00 
3.890000e+00 4.900000e+00 4.878401e+00 4.873779e+00 4.873752e+00 
3.900000e+00 4.900000e+00 4.878445e+00 4.873846e+00 4.873819e+00 
3.910000e+00 4.900000e+00 4.878489e+00 4.873912e+00 4.873885e+00 
3.920000e+00 4.900000e+00 4.878532e+00 4.873978e+00 4.873952e+00 
3.930000e+00 4.900000e+00 4.878575e+00 4.874044e+00 4.874017e+00 
3.940000e+00 4.900000e+00 4.878619e+00 4.874109e+00 4.874083e+00 
3.950000e+00 4.900000e+00 4.878661e+00 4.874174e+00 4.874148e+00 
3.960000e+00 4.900000e+00 4.878704e+00 4.874239e+00 4.874213e+00 
3.970000e+00 4.900000e+00 4.878747e+00 4.874303e+00 4.874278e+00 
3.980000e+00 4.900000e+00 4.878789e+00 4.874367e+00 4.874342e+00 
3.990000e+00 4.900000e+00 4.878831e+00 4.874431e+00 4.874406e+00 
4.000000e+00 4.900000e+00 4.878874e+00 4.874494e+00 4.874469e+00 

